A Spitzer census of the IC 348 nebula

We present a Spitzer based census of the IC 348 nebula and embedded star cluster. Our Spitzer census supplemented by ground based spectra has added 42 class II T-Tauri sources to the cluster membership and identified ~20 class 0/I protostars. The population of IC 348 likely exceeds 400 sources after accounting statistically for unidentified diskless members. Our Spitzer census of IC 348 reveals a population of protostars that is anti-correlated spatially with the T-Tauri members, which comprise the centrally condensed cluster around a B star. The protostars are instead found mostly at the cluster periphery about 1 pc from the B star and spread out along a filamentary ridge. We find that the star formation rate in this protostellar ridge is consistent with that rate which built the exposed cluster while the presence of fifteen cold, starless, millimeter cores intermingled with this protostellar population indicates that the IC 348 nebula has yet to finish forming stars. We show that the IC 348 cluster is of order 3-5 crossing times old, and, as evidenced by its smooth radial profile and confirmed mass segregation, is likely relaxed. While it seems apparent that the current cluster configuration is the result of dynamical evolution and its primordial structure has been erased, our findings support a model where embedded clusters are built up from numerous smaller sub-clusters. Finally, the results of our Spitzer census indicate that the supposition that star formation must progress rapidly in a dark cloud should not preclude these observations that show it can be relatively long lived.

==> tab8.dat <==
%auto-ignore
Title: A Spitzer census of the IC 348 nebula 
Authors: Muench A.A., Lada C.J., Luhman K.L., Muzerolle J., Young E. 
Table: Derived properties of IC 348 members
================================================================================
Byte-by-byte Description of file: datafile8.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label     Explanations
--------------------------------------------------------------------------------
   1-  5 I5     ---        Seq       Sequential Running Number (1)
   7- 11 A5     ---        SpType    Spectral Type
  13- 17 I5      K         Teff      Effective Temperature
  19- 22 F4.1   mag        AV        Visual Extinction (2)
  24- 27 F4.1   mag        lowAV     The 1{sigma} lower deviation in AV (2)
  29- 32 F4.1   mag        upAV      The 1{sigma} upper deviation in AV (2)
  34- 39 F6.3   [solLum]   LogL      Log of bolometric luminosity (3)
  41- 46 F6.3   [solLum]   lowLogL   The 1{sigma} lower deviation in logL (3)
  48- 53 F6.3   [solLum]   upLogL    The 1{sigma} upper deviation in logL (3)
  55- 60 F6.3   ---        alpha     Observed IRAC SED Slope (4)
  62- 67 F6.3   ---        erralpha  ? The 1{sigma} uncertainty in alpha
  69- 74 F6.3   Jy       850Upper    ? Upper limit on the 850 micron flux (5)
--------------------------------------------------------------------------------
Note (1): Sequential Running number for IC 348 Members. (See also, Luhman 1999, 
          Luhman et al 2003,2005, Lada et al 2006 etc).
Note (2): From SED fitting; values of 0 are real.  The +/- 1{sigma} deviations
          correspond to the values of the extinction which are 1{sigma} away 
          from the best fit value.
Note (3): Assuming a distance of 320pc. The +/- 1{sigma} deviations correspond 
          to the max and min values of the luminosity assuming summed 
          propogated errors.
Note (4): Value of the observed spectral index between 3 and 8 microns.
Note (5): In a 20 arcsec aperture using a sky annulus from 120-140 arcsec 
          to estimate sky noise.
--------------------------------------------------------------------------------
    1    B5 15400  3.1  1.0  8.7  3.230  2.778  3.787 -2.638  0.102  0.005
    2    A2  8970  3.2  1.1  8.5  2.067  1.774  2.656 -1.396  0.127  0.009
    3    A0  9520  3.9  3.0  4.7  2.073  1.708  2.329 -2.794  0.110      
    4    F0  7200  2.3  1.0  7.3  1.614  1.435  2.168 -2.786  0.091  0.004
    5    G8  5520  7.7  5.5  9.9  1.306  1.045  1.556 -1.389  0.160  0.014
    6    G3  5830  3.5  1.9  7.4  1.209  1.010  1.645 -1.972  0.079  0.011
    7    A0  9520  1.7  0.0  8.1  1.642  1.235  2.383 -2.788  0.071  0.009
    8    A2  8970  1.6  0.0  8.0  1.509  1.272  2.234 -2.532  0.101  0.008
    9    G8  5520  5.3  3.7  7.7  1.032  0.839  1.304 -2.894  0.134  0.012
   10    F2  6890  2.1  0.8  7.0  1.153  0.976  1.705 -2.827  0.054  0.057
   11    G4  5800  6.0  4.4  8.0  1.064  0.864  1.281 -2.653  0.114  0.008
   13  M0.5  3800 19.0 18.8 19.4  1.074  0.994  1.142 -0.315  0.115  0.096
   15  M0.5  3800  2.5  1.0  4.3  0.147 -0.045  0.338 -1.325  0.088  0.005
   16    G6  5700  3.0  1.6  7.0  0.712  0.506  1.133 -2.724  0.098  0.029
   17    A4  8460  5.0  3.0  8.5  1.277  1.008  1.651 -2.772  0.098      
   19    A2  8970  2.6  1.3  7.8  1.236  1.031  1.822 -0.684  0.562  0.005
   20    G1  5945  2.3  0.2  7.0  0.719  0.472  1.254 -2.674  0.047  0.008
   21    K0  5250  5.4  3.5  7.5  0.632  0.383  0.860 -1.939  0.203  0.011
   22    G5  5770  2.5  0.5  7.0  0.650  0.402  1.153 -2.737  0.024      
   23    K3  4730  6.5  5.3  7.8  0.646  0.470  0.763 -2.909  0.215  0.025
   25    A4  8460  4.1  2.1  8.1  1.170  0.897  1.604 -2.695  0.048  0.006
   26    K7  4190 10.0  9.0 11.1  0.593  0.312  0.699 -1.188  0.045  0.056
   29    K2  4900  2.2  0.8  5.8  0.380  0.166  0.747 -2.700  0.079  0.025
   30    F0  7200  1.6  0.5  7.0  0.802  0.646  1.413 -2.833  0.008  0.020
   31    G1  5945 12.3 11.7 12.9  1.077  1.004  1.146 -1.723  0.189  0.026
   32    K7  4190  4.6  3.2  6.2  0.214 -0.063  0.323 -1.478  0.076  0.012
   33  M2.5  3490  1.1  0.0  3.7 -0.165 -0.327  0.102 -2.458  0.151  0.031
   35    K3  4730  4.2  2.9  5.9  0.520  0.316  0.701 -2.586  0.078  0.006
   36    K6  4205  2.8  1.4  5.0  0.204  0.039  0.454 -0.619  0.317  0.006
   37    K6  4205  2.5  0.5  5.4  0.060 -0.179  0.396 -1.073  0.129  0.015
   38    G0  6030  2.2  0.9  7.0  0.480  0.307  1.015 -2.774  0.042  0.027
   39    K4  4590  3.7  1.9  5.9  0.229  0.010  0.508 -2.764  0.032  0.008
   40    K8  4050  3.5  1.8  5.5 -0.031 -0.318  0.145 -1.448  0.136  0.013
   41    K7  4190  4.6  3.2  6.2 -0.106 -0.373  0.002 -1.496  0.237  0.020
   44    K0  5250  3.5  1.4  6.7  0.271  0.013  0.613 -2.676  0.132      
   45    K5  4350  2.3  0.8  5.3  0.048 -0.128  0.394 -2.692  0.037  0.057
   46    G8  5520 11.7 10.9 12.6  0.687  0.564  0.811 -1.268  0.159  0.006
   47    K0  5250  2.9  1.4  6.5  0.232  0.023  0.617 -2.616  0.054      
   48  K5.5  4280  2.4  1.0  4.9  0.023 -0.141  0.314 -2.737  0.048  0.007
   49  M0.5  3800 19.0 18.2 19.8  0.623  0.519  0.707 -2.367  0.206  0.061
   50    K4  4590  4.8  3.2  6.5  0.163 -0.024  0.374 -2.732  0.067  0.011
   51     ?  3900 19.1 17.6 20.6  0.437  0.219  0.623  0.366  0.446  0.097
   52    M1  3705  3.8  2.1  5.5 -0.154 -0.362  0.041 -2.489  0.081  0.027
   53    K0  5250  2.3  0.9  6.8  0.161 -0.035  0.646 -2.817  0.054  0.014
   55  M0.5  3800 11.5 11.1 11.9  0.135  0.068  0.185 -0.986  0.030  0.026
   56  K3.5  4660  2.2  0.7  5.9 -0.008 -0.201  0.403 -2.770  0.059      
   58 M1.25  3680  2.1  0.7  3.9 -0.278 -0.460 -0.089 -1.348  0.245  0.008
   59    K2  4900  3.5  1.9  6.0  0.128 -0.088  0.391 -2.706  0.162  0.028
   61    K8  4050  4.7  3.2  6.4 -0.137 -0.435  0.022 -0.976  0.343  0.005
   62 M4.75  3160  1.2  0.0  3.5 -0.440 -0.609 -0.196 -2.837  0.124  0.017
   63 M1.75  3600  2.3  0.6  4.3 -0.344 -0.596 -0.125 -0.919  0.085      
   64  M0.5  3800  0.5  0.0  3.7 -0.407 -0.479 -0.050 -2.706  0.104  0.008
   65    M0  3900  1.1  0.0  3.9 -0.345 -0.507 -0.024 -2.555  0.049  0.036
   66  K6.5  4200  2.1  0.7  4.7 -0.072 -0.273  0.217 -2.885  0.072  0.004
   67 M0.75  3750  1.2  0.0  3.7 -0.421 -0.566 -0.144 -1.984  0.172  0.009
   68  M3.5  3340  1.2  0.0  3.5 -0.476 -0.656 -0.233 -1.660  0.125  0.026
   69    M1  3705  0.3  0.0  3.2 -0.481 -0.549 -0.146 -2.846  0.089  0.006
   70 M3.75  3300  1.7  0.0  3.9 -0.445 -0.681 -0.213 -1.346  0.143      
   71    M3  3415  1.9  0.2  4.0 -0.426 -0.655 -0.201 -2.032  0.094  0.031
   72  M2.5  3490  1.7  0.0  3.8 -0.431 -0.659 -0.223 -2.246  0.159  0.012
   74    M2  3560  1.9  0.4  3.9 -0.394 -0.609 -0.200 -2.838  0.117  0.010
   75 M1.25  3680  1.1  0.0  5.5 -0.713 -0.861 -0.220 -0.040  0.202  0.009
   76 M3.75  3300  1.9  0.1  3.9 -0.504 -0.744 -0.285 -1.717  0.152      
   79    K0  5250  2.5  0.5  6.5 -0.031 -0.307  0.412 -2.616  0.010  0.007
   82    K7  4190  2.4  0.9  5.0 -0.201 -0.487  0.034 -2.576  0.032  0.020
   83    M1  3705  2.2  0.9  3.9 -0.476 -0.641 -0.295 -1.183  0.308  0.024
   85 M3.25  3380  1.1  0.0  4.0 -0.575 -0.741 -0.262 -2.748  0.083  0.014
   86    M2  3560  1.0  0.0  3.2 -0.492 -0.670 -0.250 -2.959  0.076  0.005
   87 M0.75  3750  1.1  0.0  3.8 -0.505 -0.644 -0.209 -2.723  0.075      
   88 M3.25  3380  2.0  0.2  4.4 -0.567 -0.809 -0.322 -2.310  0.075  0.015
   90    M2  3560  1.9  0.0  4.4 -0.557 -0.806 -0.302 -2.241  0.114  0.006
   91    M2  3560  2.1  0.5  4.3 -0.544 -0.773 -0.330 -1.262  0.136  0.007
   92  M2.5  3490  0.9  0.0  3.6 -0.565 -0.741 -0.282 -2.739  0.045  0.013
   93  M2.5  3490  0.3  0.0  3.4 -0.608 -0.688 -0.290 -2.798  0.055  0.011
   94 M0.75  3750  0.3  0.0  3.4 -0.573 -0.622 -0.230 -2.697  0.057  0.017
   95    M4  3270  1.0  0.0  3.8 -0.638 -0.785 -0.346 -2.633  0.024  0.012
   96  M3.5  3340  1.9  0.4  3.7 -0.606 -0.806 -0.421 -2.687  0.059  0.007
   97 M2.25  3530  4.2  3.0  5.5 -0.410 -0.623 -0.261 -1.634  0.216  0.018
   98    M4  3270  2.0  0.5  3.8 -0.590 -0.791 -0.408 -2.761  0.163  0.006
   99 M3.75  3300  1.4  0.0  4.5 -0.819 -1.004 -0.477 -1.130  0.169  0.004
  100    M1  3705  1.2  0.0  4.0 -0.672 -0.811 -0.356 -0.925  0.118  0.012
  101 M3.25  3380  1.2  0.0  3.7 -0.617 -0.804 -0.338 -2.651  0.127  0.045
  103    M2  3560  2.4  1.4  3.5 -0.635 -0.790 -0.540 -0.999  0.065  0.011
  105    M0  3900  1.5  0.0  4.0 -0.507 -0.713 -0.227 -2.929  0.050  0.012
  108 M3.25  3380  1.2  0.0  3.9 -0.671 -0.834 -0.386 -3.227  0.242  0.021
  110    M2  3560  3.8  2.5  5.2 -0.587 -0.776 -0.458 -1.273  0.320  0.007
  111  M1.5  3630  0.7  0.0  3.2 -0.638 -0.749 -0.376 -2.823  0.062  0.010
  112 M4.75  3160  1.6  0.0  3.6 -0.704 -0.948 -0.477 -2.737  0.017  0.007
  113    K6  4205  2.3  0.7  5.4 -0.429 -0.624 -0.082 -2.678  0.145  0.016
  115  M2.5  3490  7.4  7.0  8.0 -0.352 -0.451 -0.315 -2.275  0.082  0.007
  116  M1.5  3630  1.2  0.0  3.8 -0.674 -0.834 -0.397 -2.516  0.117  0.023
  117  M3.5  3340  2.6  0.9  4.2 -0.821 -1.076 -0.637 -1.088  0.151      
  119  M2.5  3490  1.8  0.4  3.6 -0.684 -0.893 -0.511 -2.879  0.117  0.004
  120 M2.25  3530  0.8  0.0  4.0 -0.721 -0.851 -0.376 -2.885  0.013  0.012
  122 M2.25  3530  0.7  0.0  1.4 -0.689 -0.844 -0.604 -2.736  0.055  0.014
  123    M1  3705  2.3  1.0  3.7 -0.619 -0.778 -0.465 -2.823  0.192  0.010
  124 M4.25  3235  1.2  0.0  3.7 -0.726 -0.965 -0.428 -2.604  0.058  0.282
  125 M2.75  3450  1.3  0.0  3.9 -0.646 -0.857 -0.367 -2.714  0.066  0.010
  128    M2  3560  1.3  0.0  3.4 -0.698 -0.891 -0.490 -1.464  0.114  0.020
  129    M2  3560  1.3  0.0  4.0 -0.686 -0.871 -0.399 -1.293  0.379  0.013
  130 M4.75  3160  1.1  0.0  3.1 -0.764 -0.912 -0.558 -2.679  0.070      
  132  M3.5  3340  1.2  0.0  4.2 -0.857 -1.028 -0.531 -1.183  0.036  0.023
  133    M5  3125  4.8  3.7  5.9 -0.632 -0.788 -0.528 -1.842  0.192  0.028
  135  M4.5  3200  0.9  0.0  3.1 -0.783 -0.912 -0.554 -1.702  0.085      
  136    M3  3415  4.5  3.2  5.8 -0.568 -0.759 -0.451 -2.761  0.062  0.009
  137    M3  3415  0.5  0.0  3.6 -0.776 -0.871 -0.453 -2.735  0.046      
  138    M4  3270  6.0  5.2  6.9 -0.540 -0.703 -0.426 -2.654  0.077  0.008
  139 M4.75  3160  1.8  0.3  3.6 -0.808 -1.009 -0.623 -1.082  0.072  0.044
  140 M3.25  3380  3.4  1.3  5.5 -0.802 -1.085 -0.588 -0.846  0.105  0.013
  141  M0.5  3800  2.1  0.7  3.9 -0.626 -0.801 -0.422 -2.490  0.093  0.004
  142    M0  3900  1.6  0.1  3.9 -0.602 -0.807 -0.336 -2.765  0.056      
  144    M0  3900  1.3  0.0  4.5 -0.743 -0.925 -0.381 -2.761  0.074  0.009
  145 M4.75  3160  1.0  0.0  3.5 -0.805 -0.940 -0.540 -2.866  0.184  0.007
  146    M1  3705  0.0  0.0  3.6 -0.764 -0.781 -0.360 -4.129  0.793  0.019
  147  M3.5  3340  0.7  0.0  3.1 -0.771 -0.880 -0.517 -2.756  0.064      
  149 M4.75  3160  2.3  0.9  3.9 -0.821 -1.010 -0.661 -1.641  0.136  0.020
  150 M4.75  3160  1.4  0.0  3.1 -0.798 -0.980 -0.624 -2.608  0.090  0.027
  151    M2  3560  1.2  0.0  3.5 -0.764 -0.941 -0.537 -2.727  0.032  0.010
  153 M4.75  3160  2.5  1.3  3.9 -0.851 -1.019 -0.715 -1.413  0.112  0.017
  154  M4.5  3200  1.7  0.1  3.7 -0.852 -1.072 -0.655 -2.714  0.123  0.006
  156 M4.25  3235  1.4  0.0  3.4 -0.874 -1.064 -0.676 -1.440  0.179  0.056
  157 M2.75  3450  4.6  2.8  6.4 -0.805 -1.079 -0.606 -0.973  0.077  0.008
  158    M5  3125  3.6  2.7  4.5 -0.796 -0.927 -0.715 -3.558  0.508  0.015
  159 M4.25  3235  5.1  4.0  6.0 -0.678 -0.827 -0.591 -3.061  0.293  0.016
  160 M4.75  3160  0.5  0.0  2.9 -0.898 -1.067 -0.613 -2.782  0.063  0.071
  162  M4.5  3200  1.0  0.0  3.1 -0.883 -1.039 -0.663 -0.832  0.130      
  163 M5.25  3090  0.7  0.0  2.6 -0.910 -1.028 -0.710 -2.769  0.022  0.011
  165 M5.25  3090  2.2  1.1  3.5 -0.925 -1.086 -0.806 -1.039  0.225  0.034
  166 M4.25  3235  4.6  3.8  5.5 -0.767 -0.894 -0.692 -1.136  0.041  0.007
  167    M3  3415  6.2  4.9  7.4 -0.701 -0.885 -0.589 -1.721  0.104  0.007
  168 M4.25  3235  3.2  1.2  5.3 -0.873 -1.137 -0.662 -1.281  0.022  0.004
  169 M5.25  3090  1.6  0.3  3.2 -0.941 -1.124 -0.787 -2.404  0.091  0.023
  170    M3  3415 11.1  8.9 13.1 -0.333 -0.637 -0.127 -2.591  0.149  0.018
  171 M2.75  3450  1.8  0.1  4.2 -0.854 -1.093 -0.615 -3.171  0.429  0.015
  173 M5.75  3025  0.9  0.0  2.4 -1.052 -1.182 -0.903 -1.310  0.103  0.019
  174  M1.5  3630  1.0  0.0  3.4 -0.834 -0.983 -0.586 -2.712  0.021  0.010
  175  M4.5  3200  0.9  0.0  3.2 -0.992 -1.132 -0.753 -2.801  0.083  0.023
  176 M4.25  3235  3.4  1.4  5.3 -0.789 -1.104 -0.529 -2.064  0.131  0.008
  177    M3  3415  1.5  0.0  4.0 -0.879 -1.082 -0.623 -2.672  0.091  0.020
  178 M2.75  3450  0.8  0.0  3.6 -0.943 -1.067 -0.651 -2.502  0.076  0.008
  179  M3.5  3340  1.9  0.1  4.0 -0.909 -1.159 -0.680 -0.840  0.171  0.014
  180  M3.5  3340  0.4  0.0  3.7 -1.022 -1.108 -0.673 -2.657  0.055  0.013
  181  M2.5  3490  0.7  0.0  3.6 -0.923 -1.066 -0.623 -2.864  0.104  0.015
  182 M4.25  3235  1.9  0.5  3.6 -0.910 -1.116 -0.726 -1.850  0.099  0.012
  184    M4  3270  2.4  1.0  4.0 -0.879 -1.070 -0.721 -2.717  0.127  0.012
  186    M2  3560  6.2  5.5  6.9 -0.662 -0.784 -0.611 -2.300  0.056  0.021
  187 M4.25  3235  2.1  1.0  3.4 -0.925 -1.085 -0.803 -2.741  0.123  0.010
  188 M2.75  3450  0.6  0.0  3.4 -0.947 -1.060 -0.660 -2.685  0.018  0.008
  190 M3.75  3300  7.0  6.5  7.5 -0.754 -0.853 -0.693 -1.806  0.102  0.023
  191    K7  4190  8.3  7.7  9.0 -0.351 -0.551 -0.324 -3.201  0.308  0.006
  192  M4.5  3200  7.4  7.0  7.9 -0.786 -0.883 -0.738 -1.157  0.063  0.006
  193    M4  3270  1.7  0.0  4.4 -1.043 -1.258 -0.755 -1.337  0.161  0.016
  194 M4.75  3160  2.7  0.3  5.2 -1.045 -1.350 -0.779 -1.818  0.031  0.021
  198  M5.5  3060  1.5  0.2  3.1 -1.055 -1.260 -0.873 -2.544  0.044  0.013
  199  M6.5  2940  7.2  6.5  8.0 -1.248 -1.354 -1.132 -1.222  0.057  0.080
  200    M5  3125  0.8  0.0  2.8 -1.115 -1.236 -0.908 -2.682  0.049  0.013
  201    M4  3270  1.0  0.0  3.8 -1.030 -1.192 -0.727 -2.679  0.005  0.004
  202  M3.5  3340 12.5 12.4 12.8 -0.583 -0.642 -0.563 -1.055  0.054  0.028
  203 M0.75  3750 13.2 12.1 14.4 -0.636 -0.779 -0.513 -1.253  0.100  0.019
  205    M6  2990  1.0  0.0  2.4 -1.209 -1.359 -1.041 -0.840  0.076  0.045
  207  M3.5  3340  5.4  4.0  6.7 -0.802 -1.011 -0.652 -2.718  0.145  0.008
  210  M3.5  3340  1.7  0.0  4.0 -1.029 -1.271 -0.778 -3.327  0.280  0.012
  212     ?  3900  8.6  8.1  9.2 -0.686 -0.811 -0.576 -1.809  0.065  0.019
  213 M4.75  3160  1.0  0.0  3.2 -1.210 -1.355 -0.989 -1.789  0.080  0.014
  214 M4.75  3160  0.8  0.0  2.8 -1.110 -1.225 -0.901 -1.594  0.161  0.018
  215 M3.25  3380 11.5 11.4 11.8 -0.586 -0.649 -0.572 -1.168  0.092  0.009
  216    M4  3270  2.1  0.2  4.2 -1.067 -1.315 -0.851 -2.762  0.082  0.007
  217    M5  3125  1.7  0.3  3.4 -1.083 -1.275 -0.915 -2.274  0.051  0.008
  218 M5.25  3090  2.7  1.4  4.0 -1.074 -1.259 -0.929 -2.233  0.038  0.026
  221  M4.5  3200  3.0  1.3  4.8 -1.147 -1.371 -0.965 -0.755  0.360  0.007
  223    M5  3125  0.5  0.0  3.0 -1.226 -1.316 -0.970 -2.872  0.134  0.006
  224 M4.75  3160  2.0  0.7  3.5 -1.077 -1.260 -0.935 -2.778  0.080  0.012
  226 M5.25  3090  0.8  0.0  2.8 -1.189 -1.304 -0.981 -2.215  0.261  0.005
  228  M0.5  3800  7.9  7.3  8.6 -0.855 -0.935 -0.783 -1.161  0.098  0.013
  229 M5.25  3090  0.6  0.0  2.7 -1.198 -1.288 -0.978 -1.612  0.204  0.007
  230 M5.25  3090  1.7  0.4  3.2 -1.139 -1.318 -0.991 -3.534  0.454  0.007
  231 M3.25  3380  5.4  1.9  8.2 -1.173 -1.654 -0.818 -0.831  0.147      
  233  M4.5  3200  1.4  0.0  3.6 -1.133 -1.331 -0.909 -2.485  0.108      
  234 M5.75  3025  7.9  7.2  8.7 -1.174 -1.306 -1.081 -0.429  0.006  0.110
  237    M5  3125  0.8  0.0  3.1 -1.192 -1.315 -0.954 -1.676  0.059  0.034
  240    M4  3270  1.6  0.1  3.6 -1.145 -1.353 -0.944 -2.628  0.011  0.007
  241  M4.5  3200  2.3  0.4  4.4 -1.115 -1.387 -0.883 -1.594  0.097  0.009
  242    M5  3125  0.1  0.0  1.0 -1.312 -1.410 -1.216 -2.434  0.071  0.032
  243  M4.5  3200  2.8  1.3  4.3 -1.134 -1.344 -0.972 -2.748  0.149  0.044
  245     ?  3900  8.1  7.9  8.2 -0.313 -0.411 -0.229  0.424  0.193  0.049
  247 M4.75  3160  3.2  2.2  4.3 -1.089 -1.240 -0.978 -2.573  0.124  0.008
  248 M5.25  3090  1.8  0.4  3.2 -1.244 -1.434 -1.091 -1.125  0.350  0.013
  252  M4.5  3200  0.9  0.0  3.4 -1.223 -1.386 -0.950 -2.640  0.079  0.010
  253  M5.5  3060  1.0  0.0  2.8 -1.193 -1.375 -0.990 -3.098  0.192  0.004
  254 M4.25  3235  1.3  0.0  3.2 -1.171 -1.351 -0.982 -2.520  0.074  0.061
  255 M5.75  3025  0.4  0.0  2.2 -1.311 -1.402 -1.123 -2.347  0.082  0.017
  256 M5.75  3025  0.3  0.0  1.9 -1.295 -1.354 -1.133 -1.010  0.146  0.011
  258    M4  3270  3.9  2.5  5.2 -1.056 -1.279 -0.889 -2.694  0.085      
  259    M5  3125  0.8  0.0  1.9 -1.185 -1.310 -1.084 -2.684  0.023  0.144
  261    M5  3125  0.2  0.0  1.9 -1.277 -1.335 -1.092 -2.555  0.049      
  262 M4.75  3160  1.3  0.0  3.2 -1.207 -1.385 -1.020 -2.842  0.093  0.015
  265  M3.5  3340 13.9 13.6 14.2 -0.443 -0.582 -0.349 -0.732  0.033  0.022
  266 M4.75  3160  1.1  0.0  3.2 -1.219 -1.410 -0.985 -1.958  0.184  0.004
  267    M5  3125  4.2  3.1  5.2 -1.138 -1.300 -1.030 -2.495  0.054  0.018
  272 M4.25  3235  2.4  0.7  4.3 -1.176 -1.413 -0.985 -1.372  0.224  0.042
  273 M4.25  3235  0.8  0.0  3.1 -1.257 -1.444 -0.986 -2.765  0.225      
  274  M5.5  3060  2.1  0.9  3.4 -1.269 -1.432 -1.140 -2.283  0.268      
  276    M0  3900  6.0  5.5  6.7 -1.020 -1.151 -0.906 -0.014  0.085  0.031
  277    M5  3125  0.8  0.0  3.2 -1.335 -1.456 -1.088 -3.519  0.471  0.007
  278  M5.5  3060  0.7  0.0  2.2 -1.435 -1.600 -1.246 -2.729  0.265  0.018
  280 M4.75  3160  2.2  0.8  3.8 -1.269 -1.462 -1.114 -1.534  0.153      
  285  M4.5  3200  5.9  5.0  6.8 -1.074 -1.244 -0.959 -2.462  0.013  0.031
  286 M5.75  3025  0.0  0.0  0.2 -1.428 -1.467 -1.415 -2.656  0.128  0.019
  287 M5.25  3090  3.3  2.7  4.0 -1.278 -1.378 -1.219 -1.890  0.225  0.015
  291 M7.25  2845  0.3  0.0  1.7 -1.498 -1.578 -1.309 -1.066  0.114  0.007
  292 M5.75  3025  1.0  0.0  2.5 -1.420 -1.554 -1.266 -1.243  0.199  0.079
  294  M4.5  3200  1.2  0.0  3.7 -1.405 -1.570 -1.147 -2.050  0.330  0.049
  295    M5  3125  2.3  1.1  3.6 -1.291 -1.469 -1.154 -2.967  0.226  0.023
  297  M4.5  3200  7.6  7.0  8.2 -1.075 -1.216 -0.982 -1.353  0.187  0.029
  298    M6  2990  1.1  0.0  2.9 -1.420 -1.557 -1.224 -2.592  0.053  0.024
  300    M5  3125  0.5  0.0  2.5 -1.441 -1.529 -1.242 -1.430  0.063  0.010
  301 M4.75  3160  5.9  5.0  6.7 -1.237 -1.383 -1.141 -1.709  0.109  0.015
  302 M4.75  3160  2.1  0.6  3.9 -1.307 -1.553 -1.091 -3.432  0.221  0.005
  303 M5.75  3025  0.6  0.0  2.1 -1.446 -1.531 -1.288 -2.183  0.128  0.061
  308    M4  3270 11.8 11.2 12.5 -0.941 -1.094 -0.839 -1.631  0.136  0.006
  309    M3  3415  1.4  0.4  2.8 -1.320 -1.477 -1.190 -3.689  0.612  0.006
  312    M6  2990  0.6  0.0  1.9 -1.465 -1.550 -1.320 -2.652  0.045  0.009
  314    M5  3125  5.7  5.0  6.4 -1.262 -1.401 -1.169 -2.436  0.075  0.016
  316  M6.5  2940  0.5  0.0  1.8 -1.545 -1.611 -1.397 -2.126  0.175  0.006
  319  M5.5  3060  0.7  0.0  2.8 -1.461 -1.613 -1.233 -1.175  0.294  0.006
  321  M5.5  3060  0.4  0.0  2.5 -1.545 -1.636 -1.328 -1.372  0.191  0.009
  322 M4.25  3235  2.9  1.7  4.3 -1.402 -1.577 -1.267 -2.334  0.031  0.006
  324 M5.75  3025  1.5  0.0  3.2 -1.530 -1.722 -1.355 -1.114  0.167  0.015
  325    M6  2990  1.8  0.7  3.1 -1.553 -1.696 -1.414 -1.229  0.138  0.016
  327  M6.5  2940  0.0  0.0  1.4 -1.636 -1.650 -1.463 -1.151  0.108      
  329  M7.5  2800  0.3  0.0  1.7 -1.686 -1.757 -1.500 -2.615  0.079  0.074
  334 M5.75  3025  0.8  0.0  2.9 -1.612 -1.727 -1.391 -1.710  0.060  0.008
  335 M5.75  3025  1.2  0.1  2.5 -1.572 -1.722 -1.441 -2.448  0.089  0.009
  336  M5.5  3060  1.6  0.5  2.9 -1.615 -1.782 -1.491 -1.241  0.116  0.020
  341 M5.25  3090  1.0  0.0  2.9 -1.524 -1.659 -1.327 -1.525  0.142      
  342    M5  3125  1.6  0.2  3.4 -1.488 -1.683 -1.311 -3.404  0.288  0.009
  344  M4.5  3200  0.5  0.0  2.8 -1.518 -1.599 -1.275 -2.364  0.227  0.007
  347 M4.75  3160  0.7  0.0  2.5 -1.525 -1.692 -1.310 -2.148  0.155  0.004
  350 M5.75  3025  0.7  0.0  2.5 -1.531 -1.695 -1.314 -2.651  0.104  0.006
  351  M5.5  3060  2.5  1.4  3.7 -1.471 -1.631 -1.354 -2.449  0.418  0.008
  353    M6  2990  0.8  0.0  2.6 -1.576 -1.681 -1.381 -2.233  0.176  0.006
  355    M8  2720  0.6  0.0  1.6 -1.776 -1.836 -1.653 -2.039  0.250  0.008
  358  M5.5  3060  0.5  0.0  2.6 -1.668 -1.769 -1.442 -2.621  0.068  0.011
  360 M4.75  3160  0.2  0.0  2.9 -1.643 -1.701 -1.361 -3.657  0.674  0.017
  362    M5  3125 11.4 11.2 11.6 -1.091 -1.148 -1.081 -2.259  0.116  0.019
  363    M8  2720  0.1  0.0  1.4 -1.842 -1.915 -1.650 -2.667  0.097  0.036
  364 M4.75  3160  2.5  1.3  3.8 -1.365 -1.541 -1.229 -0.654  0.176  0.026
  365 M5.75  3025  0.7  0.0  2.4 -1.655 -1.789 -1.466 -1.886  0.051  0.010
  366 M4.75  3160  1.3  0.0  2.9 -1.644 -1.814 -1.482 -1.522  0.068  0.035
  367 M5.75  3025  0.8  0.0  2.2 -1.666 -1.786 -1.524 -2.646  0.180  0.009
  368  M5.5  3060  2.5  1.4  3.5 -1.567 -1.712 -1.468 -1.296  0.095  0.011
  373  M5.5  3060  0.2  0.0  1.9 -1.795 -1.935 -1.590 -2.488  0.170  0.005
  382  M5.5  3060  3.6  3.0  4.4 -1.658 -1.765 -1.590 -1.412  0.101  0.007
  385 M5.75  3025  1.2  0.0  2.6 -1.757 -1.937 -1.600 -2.156  0.346  0.020
  391 M5.75  3025  2.1  1.2  3.1 -1.819 -1.949 -1.723 -2.560 -0.500  0.006
  396 M5.25  3090  1.3  0.0  2.9 -1.718 -1.890 -1.555 -3.080  0.220      
  401 M5.25  3090  3.9  3.1  4.8 -1.556 -1.699 -1.465 -3.210  0.269      
  402  M5.5  3060  1.9  0.8  3.2 -1.736 -1.925 -1.582 -1.856  0.044      
  405    M8  2720  0.4  0.0  2.5 -1.891 -2.054 -1.588 -2.882  0.383  0.011
  406 M5.75  3025  1.2  0.0  2.7 -1.752 -1.913 -1.604 -1.574  0.105      
  407    M7  2890  2.0  1.0  3.1 -2.190 -2.309 -2.057 -0.995  0.195  0.008
  410    M4  3270 13.9 13.7 14.2 -1.050 -1.117 -1.031 -2.254  0.083  0.009
  413 M4.75  3160  0.9  0.0  3.0 -1.793 -1.919 -1.576 -2.361 -0.500  0.018
  414 M5.25  3090  0.7  0.0  2.6 -1.959 -2.061 -1.761 -3.074  0.363  0.021
  415  M6.5  2940  1.4  0.6  2.4 -1.807 -1.905 -1.693 -1.243  0.072  0.008
  432 M5.75  3025  1.4  0.5  2.5 -1.769 -1.905 -1.662 -1.348  0.093  0.005
  435 M2.25  3530  1.8  0.0  6.2 -2.513 -2.763 -2.043  0.453  0.118  0.006
  437 M7.25  2845  0.7  0.0  1.7 -1.984 -2.049 -1.857 -3.029  0.508      
  451 M5.25  3090  0.7  0.0  2.7 -1.906 -2.017 -1.704 -2.049  0.242      
  454 M5.75  3025  0.6  0.0  2.5 -1.982 -2.077 -1.787 -2.346  0.235  0.009
  456  M5.5  3060  1.5  0.3  2.9 -1.816 -1.985 -1.680 -2.067  0.222  0.016
  462    M3  3415  3.4  2.8  4.0 -1.674 -1.794 -1.613 -1.232  0.066  0.008
  468 M8.25  2680  3.1  2.2  4.0 -2.129 -2.243 -1.994 -0.727  0.051  0.009
  478 M6.25  2965  1.4  0.0  3.0 -2.100 -2.264 -1.921 -2.149  0.253  0.010
  486 M5.75  3025  1.7  0.4  3.0 -2.276 -2.445 -2.140 -2.240  0.009  0.008
  555 M5.75  3025  1.1  0.0  2.9 -1.528 -1.674 -1.342 -1.137  0.046  0.023
  598    M6  2990  8.9  8.6  9.2 -1.828 -1.886 -1.781 -1.751  0.207  0.029
  603  M8.5  2635  1.3  0.2  2.2 -2.436 -2.552 -2.305 -1.394  0.140  0.005
  611    M8  2720  0.9  0.0  1.9 -2.363 -2.451 -2.223 -2.220 -0.500  0.007
  613 M8.25  2680  0.1  0.0  1.4 -2.569 -2.587 -2.412 -3.827 -0.500  0.013
  621  M5.5  3060  5.4  4.5  6.3 -2.573 -2.729 -2.475  0.091 -0.500  0.019
  622    M6  2990  0.8  0.0  2.5 -2.820 -2.931 -2.639  0.780  0.241  0.014
  624    M9  2550  1.6  0.7  2.6 -2.883 -2.997 -2.762 -1.344 -0.500  0.015
  643  M6.5  2940  1.9  1.1  2.8 -1.951 -2.045 -1.843 -0.917  0.155  0.012
  690 M8.75  2600  0.2  0.0  1.0 -2.478 -2.492 -2.377 -1.509  0.038  0.016
  694  M5.5  3060  6.7  6.4  7.0 -1.276 -1.349 -1.245 -1.983  0.126  0.005
  703    M8  2720  1.9  1.1  2.8 -2.306 -2.396 -2.192 -0.673  0.523  0.009
  705    M9  2550  1.1  0.2  2.1 -2.601 -2.714 -2.488 -2.169 -0.500  0.025
  723    M4  3270  8.3  7.9  8.9 -1.095 -1.182 -1.051 -1.139  0.182  0.019
  725    M6  2990  1.6  0.0  3.7 -3.070 -3.269 -2.841 -1.626 -0.500  0.014
  738 M8.75  2600  1.5  0.0  3.1 -2.754 -2.981 -2.492 -1.399 -0.500  0.017
  746    M5  3125  1.8  0.5  3.2 -2.860 -3.039 -2.721 -0.090  0.295  0.012
  761    M7  2890  0.0  0.0  0.3 -2.165 -2.205 -2.096 -1.528 -0.500  0.014
  904  M3.5  3340  7.8  7.2  8.5 -1.587 -1.694 -1.521  1.181  0.148  0.037
  906 M8.25  2680  0.2  0.0  1.4 -2.680 -2.732 -2.511 -2.185 -0.500  0.018
  935 M8.25  2680  0.0  0.0  1.3 -2.501 -2.534 -2.335 -2.857 -0.500  0.030
 1050    M9  2550  1.8  0.8  2.9 -2.528 -2.648 -2.399 -2.443 -0.500  0.007
 1124    M5  3125 11.7 11.1 12.2 -1.473 -1.573 -1.418 -1.692  0.094  0.112
 1172    M6  2990  1.9  0.9  2.9 -2.379 -2.508 -2.269 -2.325 -0.500      
 1434    M6  2990  0.8  0.0  2.6 -3.112 -3.251 -2.893 -9.000         0.004
 1477    M6  2990  6.4  6.0  6.8 -2.073 -2.139 -2.024 -2.041  0.072  0.009
 1676 M5.75  3025  0.4  0.0  2.2 -1.576 -1.648 -1.390 -2.580  0.031  0.007
 1679  M3.5  3340  5.7  5.0  6.5 -0.675 -0.795 -0.609 -1.676  0.070  0.004
 1683 M5.25  3090  1.1  0.0  2.8 -1.376 -1.538 -1.191 -1.165  0.194  0.065
 1684 M5.75  3025  0.6  0.0  2.2 -1.732 -1.836 -1.546 -1.786 -0.500  0.007
 1707    M7  2890  0.2  0.0  1.4 -1.786 -1.799 -1.626 -1.137  0.158      
 1719 M2.25  3530  5.5  4.7  6.4 -0.559 -0.697 -0.489 -2.760  0.148      
 1761    M5  3125  2.1  1.9  2.2 -1.612 -1.663 -1.600 -1.492  0.109      
 1833    M5  3125  0.7  0.0  2.7 -1.280 -1.385 -1.074 -1.533  0.109      
 1840  M4.5  3200  0.0  0.0  2.6 -1.373 -1.427 -1.102 -2.413  0.248      
 1843 M8.75  2600  5.5  4.8  6.3 -2.143 -2.225 -2.048 -0.653  0.042  0.231
 1868    M4  3270  2.5  0.8  4.3 -1.311 -1.546 -1.114 -2.521  0.025  0.012
 1881 M3.75  3300  4.5  3.4  5.5 -0.709 -0.861 -0.611 -1.700  0.112  0.051
 1889     ?  3900 25.1 24.9 25.2 -0.468 -0.607 -0.341 -0.016  0.243  0.193
 1890  M4.5  3200  1.6  0.0  4.0 -1.297 -1.508 -1.050 -1.692  0.057      
 1905 M1.75  3600  1.6  0.0  4.3 -0.264 -0.485  0.012 -1.683  0.102  0.006
 1925  M5.5  3060  6.6  6.0  7.2 -1.683 -1.789 -1.622 -0.791  0.082  0.014
 1928  M5.5  3060  1.4  0.9  1.9 -1.088 -1.178 -1.040 -1.830  0.243  0.010
 1933    K5  4350  7.4  4.5  9.9  0.397  0.061  0.684 -0.574  0.119  0.009
 1936 M4.25  3235  0.8  0.0  3.2 -1.367 -1.490 -1.123 -2.947  0.219  0.004
 1937    M0  3900  1.0  0.0  3.6 -0.326 -0.476 -0.026 -2.690  0.016  0.011
 1939 M4.75  3160  1.0  0.0  3.5 -0.792 -0.935 -0.535 -2.730  0.023  0.024
 1940 M4.25  3235  0.2  0.0  3.1 -1.421 -1.473 -1.110 -2.657  0.081  0.006
 2096    M6  2990  1.1  0.0  2.6 -2.981 -3.136 -2.812 -0.639  0.103      
 2103    M9  2550  2.6  2.1  3.2 -2.866 -2.929 -2.788 -2.470 -0.500  0.016
 4011     ?  3900  6.5  5.4  7.5 -2.146 -2.381 -1.924 -0.168  0.098  0.110
 4044    M9  2550  1.3  0.0  2.6 -2.728 -2.936 -2.509 -1.203 -0.500  0.006
 8012    G0  6030  5.3  4.2  6.9  1.093  0.949  1.264  1.160  0.742  0.006
 8024  K6.5  4200  2.6  1.1  4.9  0.252  0.062  0.501 -2.154  0.205  0.010
 8042 M4.25  3235  3.7  2.7  4.7 -0.133 -0.278 -0.040 -1.064  0.055  0.011
 8078  M0.5  3800  5.8  4.7  6.9 -0.266 -0.426 -0.126 -1.472  0.129  0.008
 9024    M0  3900  3.0  1.4  5.0 -0.214 -0.437  0.018 -1.137  0.192  0.009
 9060    M0  3900  3.8  1.9  5.9 -0.283 -0.530 -0.038 -0.815  0.163  0.018
10120 M3.75  3300  1.8  0.0  4.5 -1.138 -1.368 -0.852 -1.722  0.016      
10176  M4.5  3200  3.5  2.4  4.5 -1.899 -2.056 -1.797 -1.411  0.033      
10219  M4.5  3200  4.4  3.6  5.4 -0.817 -0.947 -0.733 -1.276  0.227  0.007
10289    M3  3415  0.0  0.0  3.2 -0.954 -1.016 -0.618 -2.763  0.074  0.011
10305    M8  2720  4.9  4.5  5.3 -2.241 -2.282 -2.173 -1.257  0.116  0.012
10343 M3.75  3300  1.6  0.0  3.9 -0.458 -0.669 -0.222 -0.795  0.297      
10352    M1  3705  2.6  0.8  4.5  0.108 -0.107  0.331 -1.372  0.140  0.024
10363    K6  4205  1.7  0.0  4.4 -0.121 -0.312  0.189 -2.721  0.031  0.006
22232 M4.75  3160  1.4  0.0  9.9 -1.214 -1.427 -0.259 -0.963  0.262      
30003    M6  2990  3.8  3.0  4.5 -2.177 -2.304 -2.068  0.412  0.116  0.186

